Studies of Dimension-Six EFT effects in Vector Boson Scattering

We discuss the implications of dimension-six operators of the Effective Field Theory (EFT) framework in the study of Vector Boson Scattering (VBS) in the $pp \to Z Z j j $ channel. We show that operators of dimension-six should not be neglected in favour of those of dimension-eight. We observe that this process is very sensitive to some of the operators commonly fit using LEP and Higgs data, and that it can be used to improve the bounds on the former. Further we show that other operators than the ones generating anomalous triple and quartic gauge couplings (aTGCs/aQCGs) can have a non-negligible impact on the total and differential rates and their shapes. For this reason, a correct interpretation of the experimental results can only be achieved by including all the relevant, bosonic and fermionic operators; we finally discuss how such an interpretation of experimental measurements can be done.

==> bkg.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bkg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300.74602445bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18405341)%
    \put(0.20854996,0.27813753){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bkg.pdf}}%
    \put(-0.00263546,0.16775046){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bkg.pdf}}%
    \put(0.23672023,0.13201314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.24173017,0.07345561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bkg.pdf}}%
    \put(0.2483104,0.17645357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bkg.pdf}}%
    \put(0.00383383,0.02420285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bkg.pdf}}%
    \put(0.24260601,0.02921811){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.0914392,0.14482542){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.10190561,0.09660314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.09652928,0.03488082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bkg.pdf}}%
    \put(0.58856205,0.12391665){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bkg.pdf}}%
    \put(0.59646163,0.06717606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bkg.pdf}}%
    \put(0.34497567,0.02507512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bkg.pdf}}%
    \put(0.58440852,0.02295652){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bkg.pdf}}%
    \put(0.34095721,0.16309873){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bkg.pdf}}%
    \put(0.56613973,0.16349005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bkg.pdf}}%
    \put(0.45018515,0.13540538){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.44930985,0.09133896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.44591007,0.04456748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bkg.pdf}}%
    \put(0.6786044,0.02851791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bkg.pdf}}%
    \put(0.67988161,0.13719541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bkg.pdf}}%
    \put(0.96509948,0.00023612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.96637675,0.10891363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.98665261,0.16472225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.98852806,0.05497633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bkg.pdf}}%
  \end{picture}%
\endgroup%


==> corrections.txt <==
- l. 48 ADD all possible refs to avoid criticism

:> OK

- l. 62 explain what ``partially" is

 :> i tried, but not sure its what you had in mind (check green lines 64-67)

- l. 104 ``linear"? You must be kidding, is quartic

  :> thanks! I meant a linear representation in contrast to the non-linear (the chiral Lag.)
  but I mixed terminology

- Eq. 2.7 introduce what theta_w is

  :>    Done

- l. 150 this relation is only valid at LO and should not be used for
precision physics

   :> indeed, check the rephrasing in l. 153-158


-l. 163 don't repeat
    :> Agree

- l. 170 uhm... don't you extract m_e from data?

    :> Fixed after our discussion on skype

- l. 190-191 I do NOT understand (at all) the statement, E ~ Lambda breaks PT
- l. 191-192 I do NOT understand the connection to the previous sentence

  :> This paragraph is the same discourse we did many times about the off-shell,
  i rewrote all the section, let me know if its better (now its lines 191-199)

- l. 198 Well, it would be better to explain why on-shell is wrong, what
DPA could do, what complex poles are, etc

    :> maybe that is a bit tangential to the point of this work?
    i rewrote the section, added def of POs, but i dont go into complex poles
    (what is DPA?)

- l. 208 Once again, what is VBS and what is VBF? Could you explain the
difference between more or less accepeted jargon and nature?

:> I rewrote section 2.3 to make it more clear

- l. 220 anomalous gauge couplings in SMEFT is a contradictio in terminis!
Everything is anomalous in SMEFT or better, nothing is anomalous. Wouldn't be better to explain that
SMEFT has nothing to do with BS like form factors etc?

 :> done, (i think)

- l. 229 etc define first what a PO is

  :> done? now its line 283-287

- l. 252 etc very confusing sentence, reformulating?

  :> done

- l. 284 which part of SMEFT is sizeable? I expect SM ~ 0 gives dominant SMEFT^2

  :> i rewrote this part too

- l. 305 ``low energy" ... so what? Explain better

    :> done? (see footnote 5)

- l. 317 explain more, where do I see that?

    :> you see it in figure 3 , right?

- Beware of very recent literature

  :> i think i have it covered... i will add a few more

  


==> sig4.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sig4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{224.41432046bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.14918036)%
    \put(0.25800007,-0.0236414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sig4.pdf}}%
    \put(-0.00014053,0.13969256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.12324631,0.14034842){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.15498767,0.05630231){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.08718334,0.09995881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.03587582,0.06787974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sig4.pdf}}%
    \put(-0.00085409,0.00015267){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sig4.pdf}}%
    \put(0.16600924,0.10120846){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.13258677,0.02719625){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{sig4.pdf}}%
    \put(0.21640953,0.13940857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.35003251,0.14334435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{sig4.pdf}}%
    \put(0.22708945,0.0092292){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{sig4.pdf}}%
    \put(0.36070687,0.09496322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.36285046,0.04249721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.36402087,0.00979217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{sig4.pdf}}%
    \put(0.25611063,0.08686333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0.25706998,0.04996332){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{sig4.pdf}}%
    \put(0.42057203,0.1400949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.5495901,0.14173482){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{sig4.pdf}}%
    \put(0.42247733,0.01062402){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{sig4.pdf}}%
    \put(0.56481845,0.10046214){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.56543725,0.04417732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.56149426,0.00890413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{sig4.pdf}}%
    \put(0.45533856,0.09795701){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0.45533856,0.0448086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$W$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{sig4.pdf}}%
    \put(0.59933504,0.00986425){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{sig4.pdf}}%
    \put(0.64576876,0.10252924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.73972045,0.09149961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{sig4.pdf}}%
    \put(0.74464172,0.05129186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0.65043688,0.03764089){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{sig4.pdf}}%
    \put(0.64801378,0.07009896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{h}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{sig4.pdf}}%
    \put(0.74570816,0.00926259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{sig4.pdf}}%
    \put(0.8251923,0.14125165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{sig4.pdf}}%
    \put(0.81710583,0.00383968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{sig4.pdf}}%
    \put(0.9524983,0.13959045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{sig4.pdf}}%
    \put(0.89218741,0.09593746){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{sig4.pdf}}%
    \put(0.87125976,0.04053483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{sig4.pdf}}%
    \put(0.96169542,0.00854258){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{sig4.pdf}}%
    \put(0.99505701,0.10316736){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{sig4.pdf}}%
    \put(0.91815473,0.07904122){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.98914691,0.03786328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.60963433,0.13998066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.755448,0.14177713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
  \end{picture}%
\endgroup%

